Unification of Rare and Weak Detection Models using Moderate Deviations Analysis and Log-Chisquared P-values

Rare and Weak models for multiple hypothesis testing assume that only a small proportion of the tested hypotheses concern non-null effects and the individual effects are only moderately large, so they generally do not stand out individually, for example in a Bonferroni analysis. Such models have been studied in quite a few settings, for example in some cases studies focused on an underlying Gaussian means model for the hypotheses being tested; in others, Poisson and Binomial. Such seemingly different models have the following common structure. Summarizing the evidence of individual tests by the negative logarithm of its P-value, the model is asymptotically equivalent to a situation in which most negative log P-values have a standard exponential distribution but a small fraction might have an alternative distribution which is approximately noncentral chisquared on one degree of freedom. We characterize the asymptotic performance of global tests combining asymptotic log-chisquared P-values in terms of the chisquared mixture parameters: the scaling parameter controlling heteroscedasticity, the non-centrality parameter, and the parameter controlling the rarity of individual non-null effects. In a phase space involving the last two parameters, we derive a region where all tests are asymptotically powerless. Outside of this region, the Berk-Jones and the Higher Criticism tests have maximal power. Inference techniques based on the minimal P-value, false-discovery rate controlling, and Fisher's combination test have sub-optimal asymptotic phase diagrams. Our analysis yields the asymptotic power of global testing in various new rare and weak models, including two-sample heteroscedastic normal mixtures and binomial experiments with perturbed probabilities of success.

==> Figs/rej_ad_chisq_sqrt_tab_vs_n.csv <==
,n,rej_ad_chisq_sqrt_tab
0,10.0,0.012681818181818181
1,30.0,0.016454545454545454
2,100.0,0.019090909090909092
3,250.0,0.020954545454545455
4,500.0,0.02118181818181818
5,1000.0,0.025727272727272727
6,2000.0,0.027
7,3000.0,0.031181818181818182
8,5000.0,0.036681818181818183
9,7500.0,0.04695454545454546
10,10000.0,0.057045454545454545


==> Figs/rej_ad_chisq_sqrt_tab_vs_r.csv <==
,r,rej_ad_chisq_sqrt_tab
0,0.1,0.2958125
1,0.2,0.21409375
2,0.3,0.1405625
3,0.4,0.1004375
4,0.5,0.10411751613621188
5,0.75,0.05959090909090909
6,1.0,0.042295454545454546
7,1.5,0.030136363636363635
8,2.0,0.025727272727272727
9,2.5,0.02209090909090909
10,3.0,0.023045454545454546
11,3.5,0.02009090909090909
12,4.0,0.02131818181818182
13,5.0,0.02059090909090909
14,6.0,0.018476190476190476
15,7.0,0.01904761904761905
16,9.0,0.02
17,12.0,0.0211


==> Figs/rej_ad_norm_tab_vs_n.csv <==
,n,rej_ad_norm_tab
0,10.0,0.06618181818181817
1,30.0,0.1675909090909091
2,100.0,0.4475909090909091
3,250.0,0.812
4,500.0,0.9787727272727272
5,1000.0,0.9999090909090909
6,2000.0,1.0
7,3000.0,1.0
8,5000.0,1.0
9,7500.0,1.0
10,10000.0,1.0


==> Figs/rej_ad_norm_tab_vs_r.csv <==
,r,rej_ad_norm_tab
0,0.1,1.0
1,0.2,1.0
2,0.3,1.0
3,0.4,1.0
4,0.5,1.0
5,0.75,1.0
6,1.0,1.0
7,1.5,1.0
8,2.0,0.9999090909090909
9,2.5,0.9988636363636364
10,3.0,0.9951818181818182
11,3.5,0.9865454545454545
12,4.0,0.9753636363636363
13,5.0,0.9339090909090909
14,6.0,0.879
15,7.0,0.8170952380952381
16,9.0,0.715047619047619
17,12.0,0.575

